Optimizing Parking Space Classification: Distilling Ensembles into Lightweight Classifiers

When deploying large-scale machine learning models for smart city applications, such as image-based parking lot monitoring, data often must be sent to a central server to perform classification tasks. This is challenging for the city's infrastructure, where image-based applications require transmitting large volumes of data, necessitating complex network and hardware infrastructures to process the data. To address this issue in image-based parking space classification, we propose creating a robust ensemble of classifiers to serve as Teacher models. These Teacher models are distilled into lightweight and specialized Student models that can be deployed directly on edge devices. The knowledge is distilled to the Student models through pseudo-labeled samples generated by the Teacher model, which are utilized to fine-tune the Student models on the target scenario. Our results show that the Student models, with 26 times fewer parameters than the Teacher models, achieved an average accuracy of 96.6% on the target test datasets, surpassing the Teacher models, which attained an average accuracy of 95.3%.

==> tikz/trainCnrTestPklot.csv <==
day,acccust,accmnv3
6,0.9616,0.9665
7,0.9631,0.9684
8,0.9567,0.9683
9,0.9615,0.9709
10,0.9725,0.9699
11,0.9733,0.9709
12,0.9751,0.9709
13,0.9686,0.9715
14,0.9627,0.971


==> tikz/trainPklotTestCNR.csv <==
day,acccust,accmnv3
6,0.8904,0.9396
7,0.883,0.9386
8,0.8938,0.9506
9,0.9015,0.9465
10,0.9147,0.9498
11,0.9053,0.9444
12,0.9147,0.9467
13,0.9253,0.9546
14,0.9316,0.9563

